The ViP2P Platform: XML Views in P2P

The growing volumes of XML data sources on the Web or produced by enterprises, organizations etc. raise many performance challenges for data management applications. In this work, we are concerned with the distributed, peer-to-peer management of large corpora of XML documents, based on distributed hash table (or DHT, in short) overlay networks. We present ViP2P (standing for Views in Peer-to-Peer), a distributed platform for sharing XML documents based on a structured P2P network infrastructure (DHT). At the core of ViP2P stand distributed materialized XML views, defined by arbitrary XML queries, filled in with data published anywhere in the network, and exploited to efficiently answer queries issued by any network peer. ViP2P allows user queries to be evaluated over XML documents published by peers in two modes. First, a long-running subscription mode, when a query can be registered in the system and receive answers incrementally when and if published data matches the query. Second, queries can also be asked in an ad-hoc, snapshot mode, where results are required immediately and must be computed based on the results of other long-running, subscription queries. ViP2P innovates over other similar DHT-based XML sharing platforms by using a very expressive structured XML query language. This expressivity leads to a very flexible distribution of XML content in the ViP2P network, and to efficient snapshot query execution. ViP2P has been tested in real deployments of hundreds of computers. We present the platform architecture, its internal algorithms, and demonstrate its efficiency and scalability through a set of experiments. Our experimental results outgrow by orders of magnitude similar competitor systems in terms of data volumes, network size and data dissemination throughput.

==> figures/experiments/data/anam.csv <==
for file in `find ./ -type f | grep -v .csv | grep -v svn`
do

	gnuplot $file

done



==> figures/experiments/data/anam2.csv <==
for file in `ls ../*.eps`
do

	epspdf $file

done



==> figures/experiments/data/data_transfer_pipe.csv <==
100,3644,7218,2461		
200,7312,13830,4315
300,11208,21404,6187
400,14538,27627,8109
500,18506,35651,10073


==> figures/experiments/data/fixed_docs_varying_peers_holding_them.csv <==
50,167386,156,82,143,75,235620,10810,101,196,153,5,1
100,161235,152,94,153,98,213568,36602,53,163,144,3,1
150,150006,143,7,146,7,376849,13488,51,44,132,3,1
200,148261,126,5,126,5,211574,11193,51,37,129,4,1
250,155333,1175,99,162,98,354890,11674,101,274,184,3,1
300,188270,166,91,1377,91,233515,24192,51,307,163,2,0
350,206878,1260,98,146,91,259675,27867,52,767,157,4,1
400,210713,1167,97,150,90,259675,16423,102,280,135,3,1
450,214241,620,91,183,90,235621,17729,52,1416,107,2,0
500,217815,777,91,138,90,211579,21670,52,720,138,3,1



==> figures/experiments/data/indexed_view_keys_vs_lookup_view_keys.csv <==
"LI – Keys indexed","LI – Keys used for lookup","RLI - Keys indexed","RLI – Keys used for lookup","LPI - Keys indexed","LPI – Keys used for lookup","RPI - Keys indexed","RPI – Keys used for lookup"
5,4809,30
8,4165,30
11,2603,370
14,4221,370


==> figures/experiments/data/lookup_view_keys_and_view_embedding_time.csv <==
"LI – Embedding time (ms)","LI – Lookup time (ms)","RLI - Embedding time (ms)","RLI – Lookup time (ms)","LPI - Embedding time (ms)","LPI – Lookup time (ms)","RPI - Embedding time (ms)","RPI – Lookup time (ms)"
5,249.5,677.1
8,205.4,620.9
11,152.4,1307.1
14,165.4,1426.2


==> figures/experiments/data/many_publishers_one_consumer_vary_data.csv <==
64,36318,21089
512,226328,102588
1024,442141,194825
2048,878086,387822
3200,1369051,601515

==> figures/experiments/data/materialization_high_selectivity.csv <==
33,62,98,6,76
229,68,542,8,77
582,13,891,9,77
942,12,1057,7,77
1820,14,1420,8,78
3770,12,2261,8,78


==> figures/experiments/data/materialization_in_groups.csv <==
DataSize,MaterializationTime(seconds)
20,122
40,177
80,335
160,864

==> figures/experiments/data/materialization_local_vs_remote.csv <==
5,26933,28530
8.5,39411,43850
12,42783,46741


==> figures/experiments/data/materialization_low_selectivity.csv <==
33,48,113,168,16060
229,70,702,1024,160061
582,53,1060,1744,480061
942,59,1240,2280,800061
1820,62,1873,2758,1600062
3770,74,3258,4417,3200062


==> figures/experiments/data/one_publisher_many_consumers_vary_data.csv <==
64,813879, 205012
512,5707100, 1534955
1024,11201392, 3060471


==> figures/experiments/data/one_view_many_publishers.csv <==
num of publishers,materialization_time 64x3.9MB, materialization time 512x0.5MB, materialization time 512x0.5MB wwith tuple receiver concurrency set to 64
1,37752,138736,138415
2,31033,92375,87753
4,37799,142836,74507
8,41220,167811,81882
16,42441,183378,86153
32,42819,191012,102305
64,43990,206210,101832

==> figures/experiments/data/parallel_publishing_materialization.csv <==
Peers,MaterializationTime,StorageTime
100,729394,107963
250,452739, 120135
500,1624614,1559875 


==> figures/experiments/data/parallel_vs_sequential_extraction.csv <==
Patterns,Parallel Extraction,Sequential Extraction
4,13343,17726
8,25943,36427


==> figures/experiments/data/peers_per_view.csv <==
12,28706,242,0,242,0,261622,10063,51,1,257,1,0
24,39121,389,0,389,0,377723,10610,53,2,233,2,1
#36,54371,127,7,840,6,328618,2459,51,41,116,4,1
48,60405,315,0,315,0,475011,6667,101,1,245,2,1
60,69233,143,5,1124,6,310681,2830,54,137,121,3,1
#72,83298,157,4,157,4,284645,2528,52,137,115,3,1
#84,94398,149,5,146,4,258482,9273,51,41,118,3,1
#96,96296,144,0,144,0,309680,7198,51,2,256,3,2
#108,98938,149,82,687,89,355667,2255,102,293,106,2,1
120,100068,139,74,139,74,212495,5434,51,291,114,3,1


==> figures/experiments/data/query_execution_time_various_query_types.csv <==
# of tuples, low selectivity exec time, low selectivity first result, high selectivity exec time, high selectivity first result, high selectivity navigation exec time, high selectivity navigation first result
20,  1990,  1143, 338,  301, 1031, 899
100, 6364,  1082, 342,  301, 1666, 1095
200, 7731,  1198, 451,  304, 2071, 1092
500, 17579, 1116, 457,  299, 3445, 949

==> figures/experiments/data/query_execution_time_vs_resutls.csv <==
"Result number","Execution time (sec)","Time to first result (sec)"
1992,2.13,1.14
3840,2.53,1.8
23808,3.52,2.02
36000,3.46,2.26
181272,8.01,3.05


==> figures/experiments/data/query_response_views_vs_documents.csv <==
DataSourcesNum,Docs,Views
1,8090,3659
5,10783,5322
15,12203,9725


==> figures/experiments/data/variable_dht.csv <==
50,102776,25731
100,108470,26245
150,122717,31647
200,124857,35564
250,122194,38595


==> figures/experiments/data/view_def_retrieval.csv <==
"LI - View definitions retrieved","LI – Useful view definitions","RLI - View definitions retrieved","RLI – Useful view definitions","LPI - View definitions retrieved","LPI – Useful view definitions","RPI - View definitions retrieved","RPI – Useful view definitions"
5,1393,453
8,1374,453
11,676,453
14,1326,453


==> figures/experiments/data/views_per_peer.csv <==
number of views,materialization time, tuple extraction time,materialization time parallel tuple sending
1,24117,10367,34772
2,24915,11169,33677
4,30918,11715,33267
8,42110,13704,34830
16,63060,16548,37884
32,107813,24778,47200
64,197340,51105,63086
